CTMCs with Imprecisely Timed Observations

Labeled continuous-time Markov chains (CTMCs) describe processes subject to random timing and partial observability. In applications such as runtime monitoring, we must incorporate past observations. The timing of these observations matters but may be uncertain. Thus, we consider a setting in which we are given a sequence of imprecisely timed labels called the evidence. The problem is to compute reachability probabilities, which we condition on this evidence. Our key contribution is a method that solves this problem by unfolding the CTMC states over all possible timings for the evidence. We formalize this unfolding as a Markov decision process (MDP) in which each timing for the evidence is reflected by a scheduler. This MDP has infinitely many states and actions in general, making a direct analysis infeasible. Thus, we abstract the continuous MDP into a finite interval MDP (iMDP) and develop an iterative refinement scheme to upper-bound conditional probabilities in the CTMC. We show the feasibility of our method on several numerical benchmarks and discuss key challenges to further enhance the performance.

==> Figures/Abstraction/Data/ctmc_queue_curves.csv <==
t,q0,q1,q2
0,1.0,0.0,0.0
1,0.9707347648950161,0.028829935947337643,0.0004352991576462858
2,0.9428801781293146,0.05543510702003684,0.0016847148506485873
3,0.9163523543658144,0.07997913068394391,0.003668514950241685
4,0.8910729924867735,0.10261378029254499,0.006313227220681522
5,0.8669689857380414,0.12347983782697955,0.009551176434979082
6,0.8439720595826063,0.14270788535734635,0.013320055060047327
7,0.8220184352812375,0.16041903962593676,0.017562525092825715
8,0.8010485173601468,0.17672563383707657,0.02222584880277657
9,0.7810066032575145,0.19173185044499216,0.02726154629749336
10,0.761840613563185,0.20553430845889725,0.032625077977917714
11,0.7435018413795054,0.21822260853183,0.03827555008866457
12,0.7259447194367957,0.2298798388652323,0.04417544169797197
13,0.7091266036948844,0.24058304474357192,0.05029035156154373
14,0.6930075722530578,0.25040366431123995,0.056588763435702356
15,0.6775502384751659,0.25940793301639775,0.06304182850843627
16,0.6627195773149688,0.2676572589723517,0.06962316371267953
17,0.64848276389952,0.27520857132544,0.07630866477503993
18,0.6348090234958946,0.28211464356842203,0.08307633293568328
19,0.621669492049221,0.2884243935991316,0.08990611435164747
20,0.609037086538144,0.29418316219493074,0.09677975126692534
21,0.5968863844478403,0.2994329714535438,0.10368064409861592
22,0.5851935117108238,0.3042127646395125,0.11059372364966359
23,0.5739360385123065,0.3085586287721668,0.1175053327155266
24,0.5630928824000652,0.31250400119507754,0.12440311640485725
25,0.5526442181788579,0.3160798612779187,0.13127592054322332
26,0.5425713941066481,0.31931490831901727,0.13811369757433445
27,0.53285685394444,0.32223572664015654,0.14490741941540333
28,0.5234840644435995,0.3248669387939917,0.1516489967624087
29,0.5144374478843035,0.3272313477383457,0.15833120437735082
30,0.5057023193063973,0.32935006877029877,0.16494761192330376
31,0.49726482809959305,0.33124265195604913,0.17149251994435794
32,0.4891119036437538,0.3329271957396578,0.17796090061658842
33,0.48123120471212155,0.3344204523647431,0.18434834292313534
34,0.47361107237086464,0.3357379256976354,0.1906510019314998
35,0.46624048612737556,0.3368939619982502,0.19686555187437432
36,0.4591090230974323,0.33790183414569325,0.2029891427568745
37,0.4522068199777626,0.3387738197892019,0.20901936023303555
38,0.4455245376257817,0.33952127386122005,0.2149541885129983
39,0.4390533280624386,0.3401546958580306,0.22079197607953058
40,0.43278480372722694,0.3406837922642508,0.2265314040085224
41,0.4267110088266217,0.3411175344704592,0.23217145670291914
42,0.4208243926285269,0.3414642125081365,0.2377113948633363
43,0.41511778456581816,0.3417314849028154,0.24315073053136654
44,0.4095843710218334,0.34192642492471054,0.24848920405345587
45,0.4042176736797216,0.342055563496051,0.25372676282422735
46,0.3990115293259672,0.34212492899569097,0.25886354167834197
47,0.39396007100621566,0.342140084184319,0.26389984480946554
48,0.389057710438787,0.34210616045750614,0.26883612910370686
49,0.38429912159797264,0.34202788961897596,0.27367298878305124
50,0.37967922538548715,0.34190963335262653,0.27841114126188643
51,0.37519317531422314,0.34175541055902464,0.28305141412675217
52,0.37083634413386657,0.3415689227101721,0.2875947331559613
53,0.3666043113329117,0.34135357736529676,0.29204211130179114
54,0.36249285145627597,0.34111250998015685,0.2963946385635674
55,0.3584979231820177,0.3408486041328209,0.3006534726851616
56,0.3546156591046634,0.34056451028005985,0.3048198306152765
57,0.3508423561763751,0.3402626631502697,0.30889498067335486
58,0.3471744667606327,0.33994529787123023,0.3128802353681371
59,0.3436085902563194,0.3396144649239447,0.3167769448197361
60,0.34014146525307015,0.3392720440072385,0.3205864907396912
61,0.3367699621815068,0.3389197568917086,0.3243102809267846
62,0.3334910764245536,0.33855917933595747,0.327949744239489
63,0.33030192185840873,0.33819175213281233,0.33150632600877894
64,0.32719972479396153,0.3378187913483477,0.33498148385769083
65,0.3241818182915002,0.3374414978120151,0.33837668389648495
66,0.3212456368234643,0.3370609659119964,0.3416933972645393
67,0.31838871126176993,0.33667819174599245,0.3449330969922374
68,0.3156086641678853,0.3362940806740485,0.3480972551580658
69,0.3129032053653542,0.335909454316674,0.35118734031797166
70,0.31027012777590024,0.33552505703838276,0.3542048151857172
71,0.30770730350155173,0.3351415619539101,0.35715113454453845
72,0.30521268013645914,0.33475957649166616,0.3600277433718749
73,0.30278427729321583,0.3343796475465065,0.36283607516027755
74,0.3004201833295462,0.3340022662515828,0.365577550418871
75,0.29811855226221323,0.33362787239689795,0.3682535753408888
76,0.295877600855911,0.33325685852020026,0.3708655406238888
77,0.2936956058757445,0.332889573693998,0.37341482043025737
78,0.2915709014927068,0.3325263270307707,0.3759027714765219
79,0.28950187683227596,0.33216739092685366,0.3783307322408702
80,0.28748697365694736,0.33181300406400216,0.3807000222790507
81,0.285524684174146,0.331463374186268,0.3830119416395857
82,0.28361354896155005,0.33111868066855227,0.38526777036989773
83,0.28175215500239664,0.3307790768920108,0.3874687681055926
84,0.2799391338238689,0.3304446924404043,0.3896161737357263
85,0.2781731597321055,0.3301156351304587,0.39171120513743585
86,0.2764529481378383,0.32979199288835853,0.3937550589738033
87,0.2747772539670585,0.3294738354836316,0.39574891054931005
88,0.273144870151489,0.3291612161308521,0.39769391371765866
89,0.27155462619400433,0.328854172968853,0.39959120083714295
90,0.27000538680445163,0.3285527304264222,0.40144188276912607
91,0.2684960506016466,0.3282569004828261,0.40324704891552704
92,0.26702554887758695,0.32796668383088157,0.40500776729153165
93,0.26559284442020226,0.3276820709497495,0.406725084630048
94,0.2641969303911954,0.3274030430941066,0.40840002651469837
95,0.26283682925575974,0.3271295732058568,0.41003359753838364
96,0.2615115917611734,0.32686162675411445,0.41162678148471227
97,0.26022029596146656,0.3265991625087568,0.4131805415297768
98,0.25896204628553493,0.32634213325247824,0.41469582046198644
99,0.25773597264625714,0.3260904864359055,0.41617354091783715
100,0.25654122958831793,0.3258441647800091,0.41761460563167313
101,0.25537699547259823,0.3256031068297391,0.4190198976976623
102,0.2542424716951273,0.3253672474625255,0.4203902808423472
103,0.25313688193871603,0.3251365183550158,0.42172659970626786
104,0.2520594714555181,0.3249108484111875,0.42302968013329423
105,0.25100950637887043,0.3246901641547282,0.4243003294664019
106,0.24998627306287252,0.32447439008837936,0.42553933684874745
107,0.2489890774482574,0.32426344902274556,0.42674747352899706
108,0.24801724445320028,0.32405726237685517,0.4279254931699449
109,0.24707011738778878,0.3238557504526561,0.4290741321595553
110,0.24614705739096912,0.3236588326853909,0.4301941099236404
111,0.24524744288883962,0.3234664278717227,0.4312861292394371
112,0.2443706690732443,0.32327845437730507,0.4323508765494502
113,0.24351614739967484,0.32309483032537334,0.4333890222749514
114,0.24268330510355185,0.3229154737678336,0.4344012211286139
115,0.24187158473401282,0.32274030284019595,0.4353881124257918
116,0.2410804437043786,0.32256923590161185,0.43635032039400945
117,0.24030935385853108,0.32240219166118483,0.437288454480284
118,0.23955780105246494,0.3222390892916249,0.4382031096559105
119,0.23882528475032927,0.322079848531249,0.4390948667184217
120,0.23811131763431198,0.32192438977525634,0.4399642925904316
121,0.2374154252277502,0.3217726341571256,0.4408119406151239
122,0.23673714553089448,0.3216245036209349,0.4416383508481707
123,0.23607602866877767,0.3214799209853304,0.44244405034589185
124,0.2354316365506749,0.32133880999983194,0.4432295534494931
125,0.23480354254066554,0.32120109539409225,0.4439953620652421
126,0.23419133113883894,0.32106670292069994,0.44474196594046117
127,0.23359459767270457,0.32093555939205887,0.44546984293523717
128,0.23301294799839442,0.3208075927118411,0.4461794592897646
129,0.23244599821126752,0.3206827319014766,0.44687126988725623
130,0.23189337436554144,0.3205609071220993,0.44754571851235986
131,0.23135471220260231,0.3204420496923427,0.44820323810505464
132,0.23082965688765722,0.32032609210235613,0.4488442510099866
133,0.23031786275440916,0.32021296802435983,0.44946916922123126
134,0.2298189930574565,0.32010261232006637,0.45007839462247684
135,0.22933271973212763,0.3199949610452423,0.45067231922262957
136,0.22885872316147465,0.31988995145167753,0.451251325386847
137,0.22839669195017276,0.31978752198680477,0.45181578606302286
138,0.22794632270506832,0.3196876122911924,0.45236606500373905
139,0.22750731982214895,0.31959016319412425,0.4529025169837261
140,0.2270793952797015,0.31949511670744457,0.45342548801285437
141,0.22666226843744616,0.3194024160178532,0.45393531554470035
142,0.22625566584144535,0.3193120054778135,0.4544323286807415
143,0.22585932103458,0.3192238305952114,0.4549168483702083
144,0.2254729743724201,0.31913783802191714,0.4553891876056632
145,0.2250963728442942,0.3190539755413598,0.45584965161434593
146,0.2247292698993988,0.3189721920552461,0.456298538045355
147,0.22437142527777637,0.31889243756951574,0.4567361371527081
148,0.22402260484600353,0.31881466317963847,0.4571627319743579
149,0.2236825804374421,0.31873882105534457,0.45757859850721416
150,0.2233511296969041,0.3186648644248588,0.45798400587823707
151,0.22302803592959514,0.31859274755872996,0.45837921651167507
152,0.22271308795419587,0.31852242575330675,0.4587644862924977
153,0.222406079959961,0.3184538553139373,0.4591400647261018
154,0.22210681136770682,0.3183869935379411,0.4595061950943519
155,0.22181508669457012,0.3183217986974091,0.45986311460802126
156,0.22153071542242206,0.3182582300218753,0.4602110545557014
157,0.22125351186983364,0.318196247680914,0.4605502404492524
158,0.22098329506747377,0.31813581276668185,0.4608808921658439
159,0.22071988863685546,0.31807688727646705,0.46120322408667835
160,0.22046312067231308,0.3180194340952503,0.46151744523243704
161,0.22021282362613062,0.3179634169783304,0.4618237593955385
162,0.21996883419672097,0.31790880053402504,0.46212236526925354
163,0.21973099321977044,0.3178555502064744,0.4624134565737548
164,0.21949914556226166,0.31780363225857433,0.462697222179164
165,0.21927314001929618,0.3177530137550511,0.4629738462256529
166,0.21905282921363303,0.31770366254569693,0.4632435082406703
167,0.21883806949786785,0.3176555472487835,0.46350638325334936
168,0.218628720859177,0.31760863723466143,0.46376264190616073
169,0.21842464682656004,0.3175629026095671,0.464012450563873
170,0.21822571438049976,0.31751831419962917,0.4642559714198712
171,0.2180317938649852,0.31747484353510874,0.4644933625999055
172,0.21784275890182492,0.3174324628348572,0.46472477826331804
173,0.2176584863071855,0.31739114499101,0.4649503687018037
174,0.2174788560103034,0.3173508635539242,0.4651702804357725
175,0.21730375097429813,0.31731159271735193,0.4653846563083498
176,0.21713305711904313,0.31727330730386893,0.46559363557708766
177,0.2169666632460253,0.3172359827505499,0.46579735400342587
178,0.21680446096514866,0.31719959509489337,0.4659959439399586
179,0.2166463446234273,0.3171641209610059,0.46618953441556654
180,0.21649221123551324,0.3171295375460386,0.4663782512184479
181,0.21634196041601564,0.31709582260687375,0.4665622169771102
182,0.21619549431355728,0.3170629544470754,0.4667415512393669
183,0.21605271754652958,0.3170309119040852,0.4669163705493858
184,0.21591353714049194,0.3169996743366759,0.46708678852283236
185,0.2157778624671808,0.3169692216126561,0.4672529159201632
186,0.21564560518507808,0.31693953409682357,0.467414860718098
187,0.21551667918150386,0.31691059263916715,0.46757272817932927
188,0.2153910005161871,0.31688237856331375,0.4677266209204999
189,0.21526848736628373,0.3168548736552191,0.46787663897849746
190,0.21514905997279393,0.3168280601520996,0.46802287987510666
191,0.21503264058835184,0.3168019207316001,0.46816543868004923
192,0.21491915342634352,0.3167764385011959,0.4683044080724609
193,0.2148085246113256,0.3167515969878293,0.4684398784008445
194,0.21470068213070503,0.3167273801277725,0.4685719377415226
195,0.21459555578764894,0.31670377225671104,0.46870067195564097
196,0.2144930771551948,0.3166807581000555,0.4688261647447489
197,0.2143931795315298,0.3166583227634694,0.46894849770500074
198,0.2142957978964006,0.3166364517236048,0.4690677503799944
199,0.2142008688686391,0.31661513081905684,0.4691840003123035
200,0.21410833066476181,0.31659434624152066,0.4692973230937178
201,0.21401812305862278,0.31657408452715097,0.46940779241422714
202,0.2139301873420902,0.316554332548123,0.46951548010978594
203,0.21384446628672193,0.3165350775043902,0.46962045620888676
204,0.2137609041064112,0.31651630691563043,0.4697227889779587
205,0.21367944642097986,0.3164980086133791,0.4698225449656408
206,0.2136000402206967,0.3164801707333572,0.46991978904594534
207,0.21352263383169345,0.31646278170796643,0.4700145844603401
208,0.21344717688225454,0.31644583025897033,0.47010699285877466
209,0.21337362026996592,0.31642930539034725,0.470197074339687
210,0.2133019161296902,0.3164131963813127,0.47028488748899794
211,0.2132320178023561,0.31639749277950574,0.47037048941813936
212,0.2131638798045366,0.3163821843943426,0.47045393580111966
213,0.21309745779879627,0.3163672612905328,0.4705352809106711
214,0.21303270856478848,0.316352713781735,0.4706145776534767
215,0.21296958997108595,0.31633853242438575,0.47069187760452835
216,0.21290806094772005,0.3163247080116666,0.4707672310406139
217,0.21284808145941603,0.3163112315676174,0.4708406869729661
218,0.2127896124795069,0.3162980943413954,0.470912293179098
219,0.21273261596450102,0.31628528780167003,0.47098209623382825
220,0.21267705482929877,0.3162728036311613,0.4710501415395407
221,0.21262289292302972,0.3162606337212992,0.4711164733556718
222,0.21257009500550364,0.316248770167027,0.4711811348274684
223,0.21251862672425617,0.31623720526172455,0.4712441680140193
224,0.21246845459217034,0.31622593149225176,0.47130561391557707
225,0.21241954596566895,0.31621494153412477,0.471365512500206
226,0.21237186902345176,0.3162042282468002,0.47142390272974716
227,0.21232539274577417,0.3161937846690821,0.4714808225851438
228,0.21228008689424474,0.31618360401463613,0.47153630909111777
229,0.21223592199213726,0.31617367966762255,0.47159039834023975
230,0.21219286930519426,0.3161640051784262,0.47164312551638055
231,0.21215090082291801,0.3161545742595007,0.47169452491758146
232,0.2121099892403353,0.31614538078131255,0.4717446299783517
233,0.2120701079402176,0.31613641876838483,0.4717934732913979
234,0.2120312309757529,0.3161276823954369,0.4718410866288099
235,0.2119933330536542,0.31611916598362666,0.4718875009627183
236,0.21195638951769394,0.3161108639968777,0.47193274648542904
237,0.21192037633265134,0.31610277103830153,0.4719768526290465
238,0.21188527006867003,0.31609488184671275,0.4720198480846173
239,0.21185104788600373,0.3160871912932206,0.4720617608207757
240,0.21181768752015076,0.31607969437791583,0.47210261810193366
241,0.2117851672673623,0.31607238622663286,0.4721424465060043
242,0.21175346597051542,0.3160652620877971,0.4721812719416866
243,0.21172256300534317,0.316058317329348,0.4722191196653091
244,0.2116924382670097,0.3160515474357379,0.4722560142972527
245,0.21166307215702762,0.3160449480050101,0.4722919798379624
246,0.21163444557050123,0.3160385147459466,0.47232703968355194
247,0.2116065398836939,0.3160322434752869,0.47236121664101904
248,0.2115793369419065,0.31602613011501685,0.47239453294307626
249,0.21155281904766415,0.31602017068972627,0.47242701026260914
250,0.2115269689491985,0.31601436132403143,0.47245866972677003
251,0.21150176982922023,0.31600869824006095,0.4724895319307188
252,0.21147720529397684,0.3160031777550078,0.4725196169510154
253,0.21145325936258294,0.3159977962787399,0.4725489443586784
254,0.21142991645662182,0.3159925503114694,0.4725775332319099
255,0.21140716139000792,0.31598743644148514,0.4726054021685076
256,0.21138497935910538,0.31598245134293745,0.47263256929795755
257,0.21136335593309488,0.3159775917736785,0.47265905229322625
258,0.21134227704458386,0.3159728545731611,0.4726848683822557
259,0.21132172898045182,0.31596823666038354,0.4727100343591642
260,0.21130169837293006,0.31596373503189346,0.4727345665951775
261,0.2112821721908997,0.31595934675983334,0.4727584810492677
262,0.21126313773141606,0.31595506899004333,0.4727817932785399
263,0.21124458261144294,0.3159508989402084,0.47280451844835036
264,0.211226494759792,0.31594683389804473,0.4728266713421631
265,0.2112088624092738,0.3159428712195477,0.47284826637117783
266,0.21119167408903808,0.3159390083272679,0.4728693175836944
267,0.21117491861710996,0.31593524270863804,0.47288983867425133
268,0.21115858509311744,0.31593157191434335,0.4729098429925388
269,0.21114266289119654,0.31592799355672724,0.4729293435520764
270,0.21112714165307814,0.31592450530824123,0.47294835303867955
271,0.2111120112813507,0.3159211048999345,0.47296688381871393
272,0.21109726193288758,0.3159177901199758,0.472984947947135
273,0.21108288401244632,0.31591455881222025,0.47300255717533396
274,0.21106886816642162,0.3159114088748032,0.47301972295877603
275,0.21105520527676405,0.3159083382587798,0.47303645646445747
276,0.21104188645504435,0.3159053449667888,0.47305276857816647
277,0.2110289030366742,0.31590242705175925,0.4730686699115674
278,0.21101624657526413,0.315899582615638,0.4730841708090966
279,0.21100390883713427,0.31589680980816454,0.47309928135470286
280,0.21099188179595071,0.31589410682565844,0.4731140113783917
281,0.2109801576275097,0.315891471909856,0.47312837046263395
282,0.21096872870464412,0.3158889033467627,0.4731423679485927
283,0.21095758759226232,0.3158863994655391,0.4731560129421991
284,0.21094672704250972,0.3158839586374143,0.4731693143200766
285,0.2109361399900549,0.31588157927462895,0.4731822807353171
286,0.21092581954749187,0.3158792598294013,0.4731949206231064
287,0.2109157590008613,0.31587699879292197,0.47320724220621624
288,0.21090595180527974,0.31587479469437213,0.47321925350034905
289,0.21089639158068277,0.3158726460999659,0.47323096231935124
290,0.21088707210767554,0.3158705516120212,0.47324237628030275
291,0.210877987323485,0.3158685098680497,0.4732535028084664
292,0.21086913131801527,0.3158665195398675,0.47326434914211696
293,0.21086049833000559,0.3158645793327383,0.47327492233725754
294,0.2108520827432779,0.3158626879845233,0.4732852292721991
295,0.21084387908308722,0.31586084426486793,0.47329527665204596
296,0.21083588201255676,0.3158590469743964,0.47330507101304653
297,0.2108280863292081,0.3158572949439351,0.47331461872685643
298,0.2108204869615762,0.31585558703375094,0.4733239260046744
299,0.21081307896590748,0.31585392213280694,0.4733329989012851
300,0.21080585752294878,0.31585229915804797,0.4733418433190032


==> Figures/Abstraction/Data/data.csv <==
t,q0,q1,q2
0,1.0,0.0,0.0
1,0.9707347648950161,0.028829935947337643,0.0004352991576462858
2,0.9428801781293146,0.05543510702003684,0.0016847148506485873
3,0.9163523543658144,0.07997913068394391,0.003668514950241685
4,0.8910729924867735,0.10261378029254499,0.006313227220681522
5,0.8669689857380414,0.12347983782697955,0.009551176434979082
6,0.8439720595826063,0.14270788535734635,0.013320055060047327
7,0.8220184352812375,0.16041903962593676,0.017562525092825715
8,0.8010485173601468,0.17672563383707657,0.02222584880277657
9,0.7810066032575145,0.19173185044499216,0.02726154629749336
10,0.761840613563185,0.20553430845889725,0.032625077977917714
11,0.7435018413795054,0.21822260853183,0.03827555008866457
12,0.7259447194367957,0.2298798388652323,0.04417544169797197
13,0.7091266036948844,0.24058304474357192,0.05029035156154373
14,0.6930075722530578,0.25040366431123995,0.056588763435702356
15,0.6775502384751659,0.25940793301639775,0.06304182850843627
16,0.6627195773149688,0.2676572589723517,0.06962316371267953
17,0.64848276389952,0.27520857132544,0.07630866477503993
18,0.6348090234958946,0.28211464356842203,0.08307633293568328
19,0.621669492049221,0.2884243935991316,0.08990611435164747
20,0.609037086538144,0.29418316219493074,0.09677975126692534
21,0.5968863844478403,0.2994329714535438,0.10368064409861592
22,0.5851935117108238,0.3042127646395125,0.11059372364966359
23,0.5739360385123065,0.3085586287721668,0.1175053327155266
24,0.5630928824000652,0.31250400119507754,0.12440311640485725
25,0.5526442181788579,0.3160798612779187,0.13127592054322332
26,0.5425713941066481,0.31931490831901727,0.13811369757433445
27,0.53285685394444,0.32223572664015654,0.14490741941540333
28,0.5234840644435995,0.3248669387939917,0.1516489967624087
29,0.5144374478843035,0.3272313477383457,0.15833120437735082
30,0.5057023193063973,0.32935006877029877,0.16494761192330376
31,0.49726482809959305,0.33124265195604913,0.17149251994435794
32,0.4891119036437538,0.3329271957396578,0.17796090061658842
33,0.48123120471212155,0.3344204523647431,0.18434834292313534
34,0.47361107237086464,0.3357379256976354,0.1906510019314998
35,0.46624048612737556,0.3368939619982502,0.19686555187437432
36,0.4591090230974323,0.33790183414569325,0.2029891427568745
37,0.4522068199777626,0.3387738197892019,0.20901936023303555
38,0.4455245376257817,0.33952127386122005,0.2149541885129983
39,0.4390533280624386,0.3401546958580306,0.22079197607953058
40,0.43278480372722694,0.3406837922642508,0.2265314040085224
41,0.4267110088266217,0.3411175344704592,0.23217145670291914
42,0.4208243926285269,0.3414642125081365,0.2377113948633363
43,0.41511778456581816,0.3417314849028154,0.24315073053136654
44,0.4095843710218334,0.34192642492471054,0.24848920405345587
45,0.4042176736797216,0.342055563496051,0.25372676282422735
46,0.3990115293259672,0.34212492899569097,0.25886354167834197
47,0.39396007100621566,0.342140084184319,0.26389984480946554
48,0.389057710438787,0.34210616045750614,0.26883612910370686
49,0.38429912159797264,0.34202788961897596,0.27367298878305124
50,0.37967922538548715,0.34190963335262653,0.27841114126188643
51,0.37519317531422314,0.34175541055902464,0.28305141412675217
52,0.37083634413386657,0.3415689227101721,0.2875947331559613
53,0.3666043113329117,0.34135357736529676,0.29204211130179114
54,0.36249285145627597,0.34111250998015685,0.2963946385635674
55,0.3584979231820177,0.3408486041328209,0.3006534726851616
56,0.3546156591046634,0.34056451028005985,0.3048198306152765
57,0.3508423561763751,0.3402626631502697,0.30889498067335486
58,0.3471744667606327,0.33994529787123023,0.3128802353681371
59,0.3436085902563194,0.3396144649239447,0.3167769448197361
60,0.34014146525307015,0.3392720440072385,0.3205864907396912
61,0.3367699621815068,0.3389197568917086,0.3243102809267846
62,0.3334910764245536,0.33855917933595747,0.327949744239489
63,0.33030192185840873,0.33819175213281233,0.33150632600877894
64,0.32719972479396153,0.3378187913483477,0.33498148385769083
65,0.3241818182915002,0.3374414978120151,0.33837668389648495
66,0.3212456368234643,0.3370609659119964,0.3416933972645393
67,0.31838871126176993,0.33667819174599245,0.3449330969922374
68,0.3156086641678853,0.3362940806740485,0.3480972551580658
69,0.3129032053653542,0.335909454316674,0.35118734031797166
70,0.31027012777590024,0.33552505703838276,0.3542048151857172
71,0.30770730350155173,0.3351415619539101,0.35715113454453845
72,0.30521268013645914,0.33475957649166616,0.3600277433718749
73,0.30278427729321583,0.3343796475465065,0.36283607516027755
74,0.3004201833295462,0.3340022662515828,0.365577550418871
75,0.29811855226221323,0.33362787239689795,0.3682535753408888
76,0.295877600855911,0.33325685852020026,0.3708655406238888
77,0.2936956058757445,0.332889573693998,0.37341482043025737
78,0.2915709014927068,0.3325263270307707,0.3759027714765219
79,0.28950187683227596,0.33216739092685366,0.3783307322408702
80,0.28748697365694736,0.33181300406400216,0.3807000222790507
81,0.285524684174146,0.331463374186268,0.3830119416395857
82,0.28361354896155005,0.33111868066855227,0.38526777036989773
83,0.28175215500239664,0.3307790768920108,0.3874687681055926
84,0.2799391338238689,0.3304446924404043,0.3896161737357263
85,0.2781731597321055,0.3301156351304587,0.39171120513743585
86,0.2764529481378383,0.32979199288835853,0.3937550589738033
87,0.2747772539670585,0.3294738354836316,0.39574891054931005
88,0.273144870151489,0.3291612161308521,0.39769391371765866
89,0.27155462619400433,0.328854172968853,0.39959120083714295
90,0.27000538680445163,0.3285527304264222,0.40144188276912607
91,0.2684960506016466,0.3282569004828261,0.40324704891552704
92,0.26702554887758695,0.32796668383088157,0.40500776729153165
93,0.26559284442020226,0.3276820709497495,0.406725084630048
94,0.2641969303911954,0.3274030430941066,0.40840002651469837
95,0.26283682925575974,0.3271295732058568,0.41003359753838364
96,0.2615115917611734,0.32686162675411445,0.41162678148471227
97,0.26022029596146656,0.3265991625087568,0.4131805415297768
98,0.25896204628553493,0.32634213325247824,0.41469582046198644
99,0.25773597264625714,0.3260904864359055,0.41617354091783715
100,0.25654122958831793,0.3258441647800091,0.41761460563167313
101,0.25537699547259823,0.3256031068297391,0.4190198976976623
102,0.2542424716951273,0.3253672474625255,0.4203902808423472
103,0.25313688193871603,0.3251365183550158,0.42172659970626786
104,0.2520594714555181,0.3249108484111875,0.42302968013329423
105,0.25100950637887043,0.3246901641547282,0.4243003294664019
106,0.24998627306287252,0.32447439008837936,0.42553933684874745
107,0.2489890774482574,0.32426344902274556,0.42674747352899706
108,0.24801724445320028,0.32405726237685517,0.4279254931699449
109,0.24707011738778878,0.3238557504526561,0.4290741321595553
110,0.24614705739096912,0.3236588326853909,0.4301941099236404
111,0.24524744288883962,0.3234664278717227,0.4312861292394371
112,0.2443706690732443,0.32327845437730507,0.4323508765494502
113,0.24351614739967484,0.32309483032537334,0.4333890222749514
114,0.24268330510355185,0.3229154737678336,0.4344012211286139
115,0.24187158473401282,0.32274030284019595,0.4353881124257918
116,0.2410804437043786,0.32256923590161185,0.43635032039400945
117,0.24030935385853108,0.32240219166118483,0.437288454480284
118,0.23955780105246494,0.3222390892916249,0.4382031096559105
119,0.23882528475032927,0.322079848531249,0.4390948667184217
120,0.23811131763431198,0.32192438977525634,0.4399642925904316
121,0.2374154252277502,0.3217726341571256,0.4408119406151239
122,0.23673714553089448,0.3216245036209349,0.4416383508481707
123,0.23607602866877767,0.3214799209853304,0.44244405034589185
124,0.2354316365506749,0.32133880999983194,0.4432295534494931
125,0.23480354254066554,0.32120109539409225,0.4439953620652421
126,0.23419133113883894,0.32106670292069994,0.44474196594046117
127,0.23359459767270457,0.32093555939205887,0.44546984293523717
128,0.23301294799839442,0.3208075927118411,0.4461794592897646
129,0.23244599821126752,0.3206827319014766,0.44687126988725623
130,0.23189337436554144,0.3205609071220993,0.44754571851235986
131,0.23135471220260231,0.3204420496923427,0.44820323810505464
132,0.23082965688765722,0.32032609210235613,0.4488442510099866
133,0.23031786275440916,0.32021296802435983,0.44946916922123126
134,0.2298189930574565,0.32010261232006637,0.45007839462247684
135,0.22933271973212763,0.3199949610452423,0.45067231922262957
136,0.22885872316147465,0.31988995145167753,0.451251325386847
137,0.22839669195017276,0.31978752198680477,0.45181578606302286
138,0.22794632270506832,0.3196876122911924,0.45236606500373905
139,0.22750731982214895,0.31959016319412425,0.4529025169837261
140,0.2270793952797015,0.31949511670744457,0.45342548801285437
141,0.22666226843744616,0.3194024160178532,0.45393531554470035
142,0.22625566584144535,0.3193120054778135,0.4544323286807415
143,0.22585932103458,0.3192238305952114,0.4549168483702083
144,0.2254729743724201,0.31913783802191714,0.4553891876056632
145,0.2250963728442942,0.3190539755413598,0.45584965161434593
146,0.2247292698993988,0.3189721920552461,0.456298538045355
147,0.22437142527777637,0.31889243756951574,0.4567361371527081
148,0.22402260484600353,0.31881466317963847,0.4571627319743579
149,0.2236825804374421,0.31873882105534457,0.45757859850721416
150,0.2233511296969041,0.3186648644248588,0.45798400587823707
151,0.22302803592959514,0.31859274755872996,0.45837921651167507
152,0.22271308795419587,0.31852242575330675,0.4587644862924977
153,0.222406079959961,0.3184538553139373,0.4591400647261018
154,0.22210681136770682,0.3183869935379411,0.4595061950943519
155,0.22181508669457012,0.3183217986974091,0.45986311460802126
156,0.22153071542242206,0.3182582300218753,0.4602110545557014
157,0.22125351186983364,0.318196247680914,0.4605502404492524
158,0.22098329506747377,0.31813581276668185,0.4608808921658439
159,0.22071988863685546,0.31807688727646705,0.46120322408667835
160,0.22046312067231308,0.3180194340952503,0.46151744523243704
161,0.22021282362613062,0.3179634169783304,0.4618237593955385
162,0.21996883419672097,0.31790880053402504,0.46212236526925354
163,0.21973099321977044,0.3178555502064744,0.4624134565737548
164,0.21949914556226166,0.31780363225857433,0.462697222179164
165,0.21927314001929618,0.3177530137550511,0.4629738462256529
166,0.21905282921363303,0.31770366254569693,0.4632435082406703
167,0.21883806949786785,0.3176555472487835,0.46350638325334936
168,0.218628720859177,0.31760863723466143,0.46376264190616073
169,0.21842464682656004,0.3175629026095671,0.464012450563873
170,0.21822571438049976,0.31751831419962917,0.4642559714198712
171,0.2180317938649852,0.31747484353510874,0.4644933625999055
172,0.21784275890182492,0.3174324628348572,0.46472477826331804
173,0.2176584863071855,0.31739114499101,0.4649503687018037
174,0.2174788560103034,0.3173508635539242,0.4651702804357725
175,0.21730375097429813,0.31731159271735193,0.4653846563083498
176,0.21713305711904313,0.31727330730386893,0.46559363557708766
177,0.2169666632460253,0.3172359827505499,0.46579735400342587
178,0.21680446096514866,0.31719959509489337,0.4659959439399586
179,0.2166463446234273,0.3171641209610059,0.46618953441556654
180,0.21649221123551324,0.3171295375460386,0.4663782512184479
181,0.21634196041601564,0.31709582260687375,0.4665622169771102
182,0.21619549431355728,0.3170629544470754,0.4667415512393669
183,0.21605271754652958,0.3170309119040852,0.4669163705493858
184,0.21591353714049194,0.3169996743366759,0.46708678852283236
185,0.2157778624671808,0.3169692216126561,0.4672529159201632
186,0.21564560518507808,0.31693953409682357,0.467414860718098
187,0.21551667918150386,0.31691059263916715,0.46757272817932927
188,0.2153910005161871,0.31688237856331375,0.4677266209204999
189,0.21526848736628373,0.3168548736552191,0.46787663897849746
190,0.21514905997279393,0.3168280601520996,0.46802287987510666
191,0.21503264058835184,0.3168019207316001,0.46816543868004923
192,0.21491915342634352,0.3167764385011959,0.4683044080724609
193,0.2148085246113256,0.3167515969878293,0.4684398784008445
194,0.21470068213070503,0.3167273801277725,0.4685719377415226
195,0.21459555578764894,0.31670377225671104,0.46870067195564097
196,0.2144930771551948,0.3166807581000555,0.4688261647447489
197,0.2143931795315298,0.3166583227634694,0.46894849770500074
198,0.2142957978964006,0.3166364517236048,0.4690677503799944
199,0.2142008688686391,0.31661513081905684,0.4691840003123035
200,0.21410833066476181,0.31659434624152066,0.4692973230937178
201,0.21401812305862278,0.31657408452715097,0.46940779241422714
202,0.2139301873420902,0.316554332548123,0.46951548010978594
203,0.21384446628672193,0.3165350775043902,0.46962045620888676
204,0.2137609041064112,0.31651630691563043,0.4697227889779587
205,0.21367944642097986,0.3164980086133791,0.4698225449656408
206,0.2136000402206967,0.3164801707333572,0.46991978904594534
207,0.21352263383169345,0.31646278170796643,0.4700145844603401
208,0.21344717688225454,0.31644583025897033,0.47010699285877466
209,0.21337362026996592,0.31642930539034725,0.470197074339687
210,0.2133019161296902,0.3164131963813127,0.47028488748899794
211,0.2132320178023561,0.31639749277950574,0.47037048941813936
212,0.2131638798045366,0.3163821843943426,0.47045393580111966
213,0.21309745779879627,0.3163672612905328,0.4705352809106711
214,0.21303270856478848,0.316352713781735,0.4706145776534767
215,0.21296958997108595,0.31633853242438575,0.47069187760452835
216,0.21290806094772005,0.3163247080116666,0.4707672310406139
217,0.21284808145941603,0.3163112315676174,0.4708406869729661
218,0.2127896124795069,0.3162980943413954,0.470912293179098
219,0.21273261596450102,0.31628528780167003,0.47098209623382825
220,0.21267705482929877,0.3162728036311613,0.4710501415395407
221,0.21262289292302972,0.3162606337212992,0.4711164733556718
222,0.21257009500550364,0.316248770167027,0.4711811348274684
223,0.21251862672425617,0.31623720526172455,0.4712441680140193
224,0.21246845459217034,0.31622593149225176,0.47130561391557707
225,0.21241954596566895,0.31621494153412477,0.471365512500206
226,0.21237186902345176,0.3162042282468002,0.47142390272974716
227,0.21232539274577417,0.3161937846690821,0.4714808225851438
228,0.21228008689424474,0.31618360401463613,0.47153630909111777
229,0.21223592199213726,0.31617367966762255,0.47159039834023975
230,0.21219286930519426,0.3161640051784262,0.47164312551638055
231,0.21215090082291801,0.3161545742595007,0.47169452491758146
232,0.2121099892403353,0.31614538078131255,0.4717446299783517
233,0.2120701079402176,0.31613641876838483,0.4717934732913979
234,0.2120312309757529,0.3161276823954369,0.4718410866288099
235,0.2119933330536542,0.31611916598362666,0.4718875009627183
236,0.21195638951769394,0.3161108639968777,0.47193274648542904
237,0.21192037633265134,0.31610277103830153,0.4719768526290465
238,0.21188527006867003,0.31609488184671275,0.4720198480846173
239,0.21185104788600373,0.3160871912932206,0.4720617608207757
240,0.21181768752015076,0.31607969437791583,0.47210261810193366
241,0.2117851672673623,0.31607238622663286,0.4721424465060043
242,0.21175346597051542,0.3160652620877971,0.4721812719416866
243,0.21172256300534317,0.316058317329348,0.4722191196653091
244,0.2116924382670097,0.3160515474357379,0.4722560142972527
245,0.21166307215702762,0.3160449480050101,0.4722919798379624
246,0.21163444557050123,0.3160385147459466,0.47232703968355194
247,0.2116065398836939,0.3160322434752869,0.47236121664101904
248,0.2115793369419065,0.31602613011501685,0.47239453294307626
249,0.21155281904766415,0.31602017068972627,0.47242701026260914
250,0.2115269689491985,0.31601436132403143,0.47245866972677003
251,0.21150176982922023,0.31600869824006095,0.4724895319307188
252,0.21147720529397684,0.3160031777550078,0.4725196169510154
253,0.21145325936258294,0.3159977962787399,0.4725489443586784
254,0.21142991645662182,0.3159925503114694,0.4725775332319099
255,0.21140716139000792,0.31598743644148514,0.4726054021685076
256,0.21138497935910538,0.31598245134293745,0.47263256929795755
257,0.21136335593309488,0.3159775917736785,0.47265905229322625
258,0.21134227704458386,0.3159728545731611,0.4726848683822557
259,0.21132172898045182,0.31596823666038354,0.4727100343591642
260,0.21130169837293006,0.31596373503189346,0.4727345665951775
261,0.2112821721908997,0.31595934675983334,0.4727584810492677
262,0.21126313773141606,0.31595506899004333,0.4727817932785399
263,0.21124458261144294,0.3159508989402084,0.47280451844835036
264,0.211226494759792,0.31594683389804473,0.4728266713421631
265,0.2112088624092738,0.3159428712195477,0.47284826637117783
266,0.21119167408903808,0.3159390083272679,0.4728693175836944
267,0.21117491861710996,0.31593524270863804,0.47288983867425133
268,0.21115858509311744,0.31593157191434335,0.4729098429925388
269,0.21114266289119654,0.31592799355672724,0.4729293435520764
270,0.21112714165307814,0.31592450530824123,0.47294835303867955
271,0.2111120112813507,0.3159211048999345,0.47296688381871393
272,0.21109726193288758,0.3159177901199758,0.472984947947135
273,0.21108288401244632,0.31591455881222025,0.47300255717533396
274,0.21106886816642162,0.3159114088748032,0.47301972295877603
275,0.21105520527676405,0.3159083382587798,0.47303645646445747
276,0.21104188645504435,0.3159053449667888,0.47305276857816647
277,0.2110289030366742,0.31590242705175925,0.4730686699115674
278,0.21101624657526413,0.315899582615638,0.4730841708090966
279,0.21100390883713427,0.31589680980816454,0.47309928135470286
280,0.21099188179595071,0.31589410682565844,0.4731140113783917
281,0.2109801576275097,0.315891471909856,0.47312837046263395
282,0.21096872870464412,0.3158889033467627,0.4731423679485927
283,0.21095758759226232,0.3158863994655391,0.4731560129421991
284,0.21094672704250972,0.3158839586374143,0.4731693143200766
285,0.2109361399900549,0.31588157927462895,0.4731822807353171
286,0.21092581954749187,0.3158792598294013,0.4731949206231064
287,0.2109157590008613,0.31587699879292197,0.47320724220621624
288,0.21090595180527974,0.31587479469437213,0.47321925350034905
289,0.21089639158068277,0.3158726460999659,0.47323096231935124
290,0.21088707210767554,0.3158705516120212,0.47324237628030275
291,0.210877987323485,0.3158685098680497,0.4732535028084664
292,0.21086913131801527,0.3158665195398675,0.47326434914211696
293,0.21086049833000559,0.3158645793327383,0.47327492233725754
294,0.2108520827432779,0.3158626879845233,0.4732852292721991
295,0.21084387908308722,0.31586084426486793,0.47329527665204596
296,0.21083588201255676,0.3158590469743964,0.47330507101304653
297,0.2108280863292081,0.3158572949439351,0.47331461872685643
298,0.2108204869615762,0.31585558703375094,0.4733239260046744
299,0.21081307896590748,0.31585392213280694,0.4733329989012851
300,0.21080585752294878,0.31585229915804797,0.4733418433190032


==> Figures/Abstraction/Data/points.dat <==
x	y
0.609037086538144	0.09677975126692534
0.5968863844478403	0.10368064409861592
0.5851935117108238	0.11059372364966359
0.5739360385123065	0.1175053327155266
0.5630928824000652	0.12440311640485725
0.5526442181788579	0.13127592054322332
0.5425713941066481	0.13811369757433445
0.53285685394444	0.14490741941540333
0.5234840644435995	0.1516489967624087
0.5144374478843035	0.15833120437735082
0.5057023193063973	0.16494761192330376
0.49726482809959305	0.17149251994435794
0.4891119036437538	0.17796090061658842
0.48123120471212155	0.18434834292313534
0.47361107237086464	0.1906510019314998
0.46624048612737556	0.19686555187437432
0.4591090230974323	0.2029891427568745
0.4522068199777626	0.20901936023303555
0.4455245376257817	0.2149541885129983
0.4390533280624386	0.22079197607953058
0.43278480372722694	0.2265314040085224
0.4267110088266217	0.23217145670291914
0.4208243926285269	0.2377113948633363
0.41511778456581816	0.24315073053136654
0.4095843710218334	0.24848920405345587
0.4042176736797216	0.25372676282422735
0.3990115293259672	0.25886354167834197
0.39396007100621566	0.26389984480946554
0.389057710438787	0.26883612910370686
0.38429912159797264	0.27367298878305124
0.37967922538548715	0.27841114126188643
0.37519317531422314	0.28305141412675217
0.37083634413386657	0.2875947331559613
0.3666043113329117	0.29204211130179114
0.36249285145627597	0.2963946385635674
0.3584979231820177	0.3006534726851616
0.3546156591046634	0.3048198306152765
0.3508423561763751	0.30889498067335486
0.3471744667606327	0.3128802353681371
0.3436085902563194	0.3167769448197361
0.34014146525307015	0.3205864907396912
0.3367699621815068	0.3243102809267846
0.3334910764245536	0.327949744239489
0.33030192185840873	0.33150632600877894
0.32719972479396153	0.33498148385769083
0.3241818182915002	0.33837668389648495
0.3212456368234643	0.3416933972645393
0.31838871126176993	0.3449330969922374
0.3156086641678853	0.3480972551580658
0.3129032053653542	0.35118734031797166
0.31027012777590024	0.3542048151857172
0.30770730350155173	0.35715113454453845
0.30521268013645914	0.3600277433718749
0.30278427729321583	0.36283607516027755
0.3004201833295462	0.365577550418871
0.29811855226221323	0.3682535753408888
0.295877600855911	0.3708655406238888
0.2936956058757445	0.37341482043025737
0.2915709014927068	0.3759027714765219
0.28950187683227596	0.3783307322408702
